Hot Atmospheres, Cold Gas, AGN Feedback and the Evolution of Early Type Galaxies: a Topical Perspective

Most galaxies comparable to or larger than the mass of the Milky Way host hot, X-ray emitting atmospheres, and many such galaxies are radio sources. Hot atmospheres and radio jets and lobes are the ingredients of radio-mechanical active galactic nucleus (AGN) feedback. While a consensus has emerged that such feedback suppresses cooling of hot cluster atmospheres, less attention has been paid to massive galaxies where similar mechanisms are at play. Observation indicates that the atmospheres of elliptical and S0 galaxies were accreted externally during the process of galaxy assembly and augmented significantly by stellar mass loss. Their atmospheres have entropy and cooling time profiles that are remarkably similar to those of central cluster galaxies. About half display filamentary or disky nebulae of cool and cold gas, much of which has likely cooled from the hot atmospheres. We review the observational and theoretical perspectives on thermal instabilities in galactic atmospheres and the evidence that AGN heating is able to roughly balance the atmospheric cooling. Such heating and cooling may be regulating star formation in all massive spheroids at late times.

==> readme.txt <==

Important: template.tex uses svjour3.cls LaTeX style file witch you
should download from Springer site.
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


